Sensitivities in complex-time flows: phase transitions, Hamiltonian structure and differential geometry

Reminiscent of physical phase transitions separatrices divide the phase space of dynamical systems with multiple equilibria into regions of distinct flow behavior and asymptotics. We introduce complex time in order to study corresponding Riemann surface solutions of holomorphic and meromorphic flows, explicitly solve their sensitivity differential equation and identify a related Hamiltonian structure and an associated geometry in order to study separatrix properties. As an application we analyze complex-time Newton flow of Riemann's $\xi$-function on the basis of a compactly convergent polynomial approximation of its Riemann surface solution defined as zero set of polynomials, e.g. algebraic curves over $\mathbb{C}$ (in the complex projective plane respectively), that is closely related to a complex-valued Hamiltonian system. Its geometric properties might contain information on the global separatrix structure and the root location of $\xi$ and $\xi'$.

==> figures/coshNFNoSep2D.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.75\linewidth,
%width=4.521in,
%height=3.395in,
at={(0.758in,0.652in)},
scale only axis,
xmin=-1,
xmax=3.00234194071644,
xlabel style={font=\color{white!15!black}},
xlabel={$\Re z$},
ymin=-2,
ymax=6,
ylabel style={font=\color{white!15!black}},
ylabel={$\Im z$},
axis background/.style={fill=white},
legend style={at={(0.03,0.97)}, anchor=north west, legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1, line width=2.0pt]
  table[row sep=crcr]{%
3	2\\
2.75283486597215	1.99678018883703\\
2.50728241864794	1.99181951053099\\
2.26488946717551	1.98367170736558\\
2.02704651115206	1.97128549430141\\
1.79768249104703	1.95218543288041\\
1.58006766747522	1.92540073132785\\
1.38199054599627	1.88990426255359\\
1.20758155897145	1.84818513735152\\
1.06097346638231	1.8040974149581\\
0.940789737845346	1.76225794416468\\
0.844982205247025	1.72475539100136\\
0.709521328129231	1.66714611369246\\
0.559523918184817	1.59863741643451\\
0.535892845089782	1.58760176320507\\
};
\addlegendentry{real time}

\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
3.00003439189568	5.14162740542427\\
3.00234194071644	4.76902026433809\\
3.00190113703434	4.52104820094126\\
2.99849156725262	4.14772316643527\\
2.98941202173272	3.39084665394596\\
2.98855842199061	3.13614640152966\\
2.98946586844706	2.88142776550375\\
2.99351366828309	2.50124307474985\\
3	2\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
3	2\\
3.00231124975526	1.62742002501773\\
3.00185998707649	1.37944656236188\\
2.99843647341354	1.00611198034731\\
2.98936227477686	0.249197312755227\\
2.98852501809711	-0.0055080334303077\\
2.98944704095262	-0.260219364908181\\
2.99350809877615	-0.640386465031705\\
2.99996290531957	-1.14162377985742\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
2.50736388625733	5.13350787617537\\
2.51229407107531	4.88956595002475\\
2.51325369889523	4.64704899917516\\
2.51009247845586	4.40396575286517\\
2.5033573643055	4.15863107196066\\
2.48132388381894	3.52703637252963\\
2.47826278419512	3.39738147767281\\
2.47635193454052	3.2671583351213\\
2.47575448001431	3.13657873045397\\
2.47645676628408	3.00585951048801\\
2.47838752565789	2.87570141855342\\
2.48543197737147	2.61755004416991\\
2.50728241864794	1.99181951053099\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
2.50728241864794	1.99181951053099\\
2.51223334567122	1.74794316142507\\
2.51317190447521	1.50542968317294\\
2.5099877853584	1.26234450903693\\
2.50322667933967	1.01699601017514\\
2.48117516752722	0.385305929537726\\
2.47812124531001	0.255625383170776\\
2.47624492047305	0.125399176580565\\
2.47567382900303	-0.00520224857029739\\
2.47640078162246	-0.135905908772805\\
2.47835875090504	-0.266047162745912\\
2.48542466339869	-0.524159076834875\\
2.5071932915513	-1.14985751417279\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
2.02719320849416	5.11313043889313\\
2.03412411334817	4.99645994770792\\
2.03884882681776	4.88103018177497\\
2.04119116206334	4.7661764786662\\
2.04110954173503	4.6517680373164\\
2.0386429011115	4.5369348651136\\
2.03378147262572	4.42140761251311\\
2.02665236607995	4.30488856346386\\
2.01757047710868	4.18646895434434\\
1.99438905589807	3.94306322892996\\
1.96822563409774	3.68736778474511\\
1.95657248592272	3.55428927953133\\
1.94655913770165	3.41751193819186\\
1.94003601653127	3.2784436968923\\
1.93796757905316	3.13786584704099\\
1.94033555312857	2.99664459092931\\
1.94668846147993	2.85770124836254\\
1.95689408382014	2.72114339031772\\
1.96887432482708	2.58807494456982\\
2.01807670132995	2.08956896072949\\
2.02704651115206	1.97128549430141\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
2.02704651115206	1.97128549430141\\
2.03396837756553	1.85462062069221\\
2.03873228322956	1.73932944068554\\
2.04106591396511	1.62447416584706\\
2.04097479578923	1.51006349223735\\
2.03849200366035	1.39524376792904\\
2.03362303654759	1.27972174621913\\
2.02646078619117	1.16321344127406\\
2.01734552244776	1.04480680153408\\
1.99405304909247	0.801368982556612\\
1.96779487037805	0.545553552768947\\
1.95609945263415	0.412338926351943\\
1.94605614860702	0.275429347189215\\
1.93976100688786	0.136316167208758\\
1.93781482689068	-0.00444402143502565\\
1.94030365798918	-0.145546650059624\\
1.94678679672751	-0.284344724853718\\
1.95711180252095	-0.420781331120247\\
1.96900765964551	-0.553783310563893\\
2.01790550416987	-1.05224167866594\\
2.02687281474252	-1.17052411695219\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
1.58006143466155	5.06448023474261\\
1.59356004658302	4.96135644508522\\
1.6024557980492	4.85955330518906\\
1.60676424147142	4.75882993150847\\
1.60656502269712	4.6579941483151\\
1.6018579416198	4.55707013669185\\
1.59258887980702	4.45522528452772\\
1.57866296500169	4.3518472978734\\
1.56007883553613	4.24665867509044\\
1.53660503536749	4.13791471562704\\
1.50812284919157	4.02559775994293\\
1.47514727541307	3.90718737624566\\
1.3960658814497	3.64471470033217\\
1.35488733537615	3.49260681018271\\
1.32028323715377	3.32353827392453\\
1.30606231225329	3.13591915347088\\
1.32028708021286	2.95092347806588\\
1.35642307613344	2.78075535791762\\
1.39818184580479	2.63009420468922\\
1.47731051248867	2.36833995771816\\
1.51053497531503	2.25131364268827\\
1.53865198713724	2.13878655661304\\
1.56180406970641	2.03088333003323\\
1.58006766747522	1.92540073132785\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
1.58006766747522	1.92540073132785\\
1.59362883233836	1.82202533627018\\
1.60261825937876	1.72042063282133\\
1.60708086174059	1.61930211248548\\
1.60702153253728	1.51870498118837\\
1.60242942412186	1.41765072711418\\
1.59329602749857	1.31577797373189\\
1.57955112236548	1.21274490438501\\
1.56103706833098	1.10723265669279\\
1.53772028820638	0.999304789111281\\
1.50945392432769	0.88673030521076\\
1.47622260132895	0.768701981058619\\
1.39726847908481	0.506350942389219\\
1.35620746977172	0.354715381729329\\
1.32174044322411	0.184961418306705\\
1.30764674648827	-0.00119329816368619\\
1.32244721075604	-0.186225509202252\\
1.35647324970928	-0.355458099081691\\
1.39735936702215	-0.506946302842968\\
1.47606239450054	-0.769208798497547\\
1.50917431910399	-0.887459378519531\\
1.53732364232038	-0.999801962294655\\
1.56067296336145	-1.10814770712013\\
1.57913974087652	-1.21367423492378\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-0.210244506394162	1.29959387234983\\
-0.228185764870042	1.37953907773446\\
-0.23974010575721	1.45908966992508\\
-0.245112431083325	1.53839849841825\\
-0.244551939821388	1.61764636704142\\
-0.237996014768152	1.6969074681767\\
-0.225171467315692	1.77648638646821\\
-0.206085501267209	1.85635256062465\\
-0.179870899924681	1.93680307007325\\
-0.145977645876331	2.01792795488142\\
-0.103716450306127	2.09979645647343\\
-0.0504800538453076	2.18260310505898\\
0.0146272389082562	2.26605249052904\\
0.0974533490217508	2.34914911849577\\
0.201756333929662	2.42899889466492\\
0.33798612855815	2.49793069016687\\
0.507501679406761	2.52588611455192\\
0.676993031625301	2.49374337204469\\
0.810773758424442	2.42231444285606\\
0.912818001183635	2.34103820823751\\
0.992682834872682	2.25751444686823\\
1.05708850501824	2.17426136665356\\
1.10778361340477	2.09150772164809\\
1.14953963442265	2.00970271443164\\
1.18219845775085	1.92876732514287\\
1.20758155897145	1.84818513735152\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
1.20758155897145	1.84818513735152\\
1.22607090389634	1.76813675871704\\
1.23806713021485	1.68875784744846\\
1.24406922424441	1.60948761840038\\
1.24406691303041	1.53035831656273\\
1.23799453199431	1.4511090570334\\
1.22584046589784	1.37162063318838\\
1.20735531952582	1.29185098813972\\
1.18176124234457	1.21147272452678\\
1.1491004294725	1.13049496926501\\
1.10726475730139	1.04869711390262\\
1.05550932284342	0.965996495373584\\
0.991340718810352	0.882355768517714\\
0.910998106357234	0.798462781538307\\
0.807639284588269	0.717651989341965\\
0.673300460961954	0.648267417993272\\
0.504370969443894	0.615734735901345\\
0.334372947992935	0.645883257706061\\
0.198516936094671	0.713866261022289\\
0.0941554700652552	0.794467170080725\\
0.0125407718455257	0.878063745097544\\
-0.0527627843599345	0.961729372833117\\
-0.105176834653322	1.04467774837752\\
-0.147256766340604	1.12668574021296\\
-0.180818778184762	1.20788400599135\\
-0.206686702593679	1.28849156571148\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
0.0575547833168693	1.38434133853182\\
0.0410449732448654	1.43852046057525\\
0.0303843367436958	1.49343901772755\\
0.025362628877458	1.548609192046\\
0.0259186740517139	1.60401816812704\\
0.0321275095622671	1.65915002330597\\
0.0439677274328627	1.71378721292277\\
0.0615723284612262	1.76769320104846\\
0.0852838833381493	1.82012100525541\\
0.115083581496169	1.87105816733003\\
0.15149978150798	1.91912911045579\\
0.194712229924736	1.96385379724504\\
0.244668551607647	2.00441938633466\\
0.301320406769485	2.03809241851643\\
0.36470405728663	2.06477458208407\\
0.432293300291821	2.0814758735818\\
0.502547938839231	2.08673553350666\\
0.573923874305416	2.08048210886705\\
0.64120517846299	2.0634551817123\\
0.704197307192934	2.0359727323838\\
0.76062931769961	2.00119977048699\\
0.810118338018464	1.96057292194988\\
0.852669372187748	1.91486461850224\\
0.888507532795005	1.86640923201018\\
0.917702853331165	1.81521245469932\\
0.940789737845346	1.76225794416468\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
0.940789737845346	1.76225794416468\\
0.95785177374881	1.70809194217687\\
0.969025644505283	1.65324757021977\\
0.974617941775582	1.59809472003722\\
0.974612075928152	1.54265045309807\\
0.968972901529931	1.4874632628929\\
0.957705293068122	1.43269891911634\\
0.940664912183327	1.37862830872611\\
0.917544934663805	1.32596123052215\\
0.888316522856785	1.27470066652593\\
0.852451932773116	1.22620776238581\\
0.809804087402517	1.1809332512965\\
0.760201550563723	1.1397857967593\\
0.703828557089267	1.10537296873285\\
0.640560486400312	1.07789797238061\\
0.573150848688635	1.0607142753872\\
0.502642101263665	1.05473649515069\\
0.431391149538496	1.06035504765469\\
0.364098178352923	1.07673885276767\\
0.30093608377982	1.10360201806062\\
0.244108853643012	1.13757942039691\\
0.194173649656292	1.1778948167951\\
0.15102692306752	1.22289883556396\\
0.114628761362559	1.27104262171218\\
0.0848077239917102	1.3220114246761\\
0.0611849769869905	1.37466211476481\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
0.22960212624487	1.45154758229386\\
0.217672299321249	1.48572114318778\\
0.209856664114883	1.52086685678384\\
0.206160616390621	1.55639402629939\\
0.206565132478186	1.59225414801008\\
0.211094560239743	1.62774841966787\\
0.219714135730217	1.66260261887141\\
0.232416383229721	1.6965629612631\\
0.249126577770358	1.72882299233712\\
0.269827286749382	1.75936767828249\\
0.294279155290357	1.78726770156447\\
0.322344101697246	1.8121667957146\\
0.353810825130893	1.83373763024518\\
0.387931920548484	1.85094381161038\\
0.424669553774902	1.86376720578263\\
0.462781439423912	1.87149684059391\\
0.501693550000002	1.87391219276971\\
0.54091437369505	1.87100397725983\\
0.578832179454708	1.86289158219347\\
0.615401235402312	1.84962408866388\\
0.64942100097626	1.83193002626405\\
0.680479667294432	1.81020287640287\\
0.70836091500998	1.78475306771888\\
0.732463044218715	1.75662380669381\\
0.752801807632754	1.72585240018298\\
0.769189714018026	1.69317440149587\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt]
  table[row sep=crcr]{%
0.769189714018026	1.69317440149587\\
0.781510034812827	1.65905125137341\\
0.789695759163504	1.62395208435362\\
0.793782798411777	1.58845239597307\\
0.793755239565917	1.55256802346324\\
0.789614609555355	1.51702826551591\\
0.781377330348295	1.48206038446352\\
0.769033008878622	1.44796850143325\\
0.752679519378033	1.41551780398708\\
0.732299288691314	1.38473357920321\\
0.708157596836598	1.35657383815078\\
0.680360443641811	1.33133263077461\\
0.649118370126104	1.30943927167929\\
0.615173588253508	1.29185092410152\\
0.578538035652517	1.27862610646353\\
0.540539704320036	1.27049913252445\\
0.50160932062654	1.26765625511505\\
0.462391072620635	1.270160092745\\
0.424396579728346	1.27786350665872\\
0.387682791801604	1.29076480225256\\
0.353496172307401	1.30805029007078\\
0.322195259216138	1.32945043489843\\
0.294057118981008	1.35457923810249\\
0.269646575797696	1.38243128672842\\
0.248969737300226	1.41294383493357\\
0.232237593330793	1.44540105727393\\
};
\addlegendentry{imaginary time}

\end{axis}
\end{tikzpicture}%


==> figures/coshNFSep2D.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.75\linewidth,
%width=4.44in,
%height=3.395in,
at={(0.745in,0.652in)},
scale only axis,
xmin=0,
xmax=3.01346918334553,
xlabel style={font=\color{white!15!black}},
xlabel={$\Re z$},
ymin=-4,
ymax=4,
ylabel style={font=\color{white!15!black}},
ylabel={$\Im z$},
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1, line width=2.0pt]
  table[row sep=crcr]{%
3	0\\
0.500229517865399	0\\
};
\addlegendentry{real time}

\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
3.00000183431688	3.14154045086753\\
3.000862346893	2.88692044912128\\
3.00323521347728	2.63314402793242\\
3.01226951296618	1.8810122564046\\
3.01346653609417	1.63277500661893\\
3.01305668228128	1.38471727620862\\
3.01116239044275	1.13606997038854\\
3.00021796858192	0.127354224920347\\
3	0\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
3	0\\
3.00087554437944	-0.254645675447692\\
3.00325965466875	-0.508412175753199\\
3.01228151330203	-1.26051295243655\\
3.01346918334553	-1.50874670156818\\
3.01304908139913	-1.75680414936277\\
3.01114505449193	-2.00545674527751\\
3.00021838486219	-3.01418680964257\\
3.00000183431688	-3.14154045086753\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
2.76911400070073	3.14150765716575\\
2.77050043242121	2.884941089772\\
2.77429966198712	2.62975731101084\\
2.78847302459022	1.87880552966245\\
2.79031764591096	1.63229891453167\\
2.78968653699368	1.38606307561332\\
2.78675724115101	1.13893458479817\\
2.77942583683074	0.764575535758784\\
2.7721505969543	0.384414724562554\\
2.76946271473531	0.128356167225188\\
2.76911136602465	0\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
2.76911136602465	0\\
2.7705226685116	-0.256607754492556\\
2.77433993735153	-0.511773429812123\\
2.78849002023518	-1.26267933981094\\
2.79032122121497	-1.50918168266622\\
2.78967626349498	-1.75541707306915\\
2.78673279365775	-2.00255177291337\\
2.77938548664102	-2.37693231232877\\
2.77211920353754	-2.75712442142272\\
2.76946301206718	-3.01315251370959\\
2.76911400070073	-3.14150765716575\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
2.53588286568274	3.14145135659499\\
2.53645337074723	3.01147155751463\\
2.53814805618375	2.88173494705766\\
2.54077275409347	2.75265998335597\\
2.54822075115876	2.49702137110941\\
2.56380714856112	1.99806607170635\\
2.56831090818051	1.7532921040428\\
2.56928334945475	1.63156874457936\\
2.56928764162451	1.50984601878741\\
2.56649635074024	1.26600440619267\\
2.5604534325463	1.0200703245819\\
2.54082613114981	0.38883918170381\\
2.5381868827946	0.259783176525441\\
2.53645392592411	0.129981669807496\\
2.53587946043237	0\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
2.53587946043237	0\\
2.53645392592411	-0.129981669807496\\
2.5381868827946	-0.259783176525441\\
2.54082613114981	-0.38883918170381\\
2.54827968609113	-0.644445099323209\\
2.5604534325463	-1.0200703245819\\
2.56649635074024	-1.26600440619267\\
2.56928764162451	-1.50984601878741\\
2.56928334945475	-1.63156874457936\\
2.56647415254467	-1.87541429330099\\
2.56041303123152	-2.12135797689797\\
2.54077275409347	-2.75265998335597\\
2.53814805618375	-2.88173494705766\\
2.53645337074723	-3.01147155751463\\
2.53588286568274	-3.14145135659499\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
2.2988156080368	3.14134933155131\\
2.29977028832198	3.00868516382537\\
2.3026032782565	2.87645167333452\\
2.3069342267629	2.74536795591344\\
2.31901604024602	2.48747455815364\\
2.33807803412614	2.11308886502241\\
2.3432409532705	1.99121605612892\\
2.34726670929627	1.87027117780686\\
2.3500237061138	1.75008350788376\\
2.35146916577032	1.63046354615091\\
2.351473043951	1.51084300737922\\
2.35003477050365	1.3912219633677\\
2.34729089447629	1.27103568197015\\
2.34327471564148	1.15008784360991\\
2.33226682310133	0.904942745316265\\
2.31280080903265	0.525791488534415\\
2.307027675065	0.396050996268498\\
2.302674736126	0.265007688209825\\
2.29977431847917	0.132667730226208\\
2.29881262503876	0\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
2.29881262503876	0\\
2.29977431847917	-0.132667730226208\\
2.302674736126	-0.265007688209825\\
2.307027675065	-0.396050996268498\\
2.31910879801778	-0.653888229588818\\
2.33812785116954	-1.02822353048221\\
2.34327471564148	-1.15008784360991\\
2.34729089447629	-1.27103568197015\\
2.35003477050365	-1.3912219633677\\
2.351473043951	-1.51084300737922\\
2.35146916577032	-1.63046354615091\\
2.3500237061138	-1.75008350788376\\
2.34726670929627	-1.87027117780686\\
2.3432409532705	-1.99121605612892\\
2.332198317566	-2.23637708370096\\
2.31268508443942	-2.6155932252581\\
2.3069342267629	-2.74536795591344\\
2.3026032782565	-2.87645167333452\\
2.29977028832198	-3.00868516382537\\
2.2988156080368	-3.14134933155131\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
2.05532648269354	3.14114643882439\\
2.05698947007996	3.00390816894217\\
2.06191577929676	2.86749578258953\\
2.06926845609211	2.73319796737464\\
2.0788605395382	2.60129935536482\\
2.11873840345059	2.10052579589131\\
2.12643255571478	1.9809346867782\\
2.1323693068553	1.8626237323338\\
2.13640444930398	1.74533930500719\\
2.13849194736881	1.62881990515019\\
2.13849219770939	1.51229704206501\\
2.1364047015709	1.39577605183388\\
2.13238257186466	1.27848257554586\\
2.12644897288635	1.16016078810456\\
2.11878158314434	1.04056814743937\\
2.10986779361193	0.918927011514762\\
2.07905790381161	0.53985893090218\\
2.06943576892644	0.408039516127589\\
2.06205785721624	0.273837165186426\\
2.0570067264678	0.137245116335563\\
2.05533047296322	0\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
2.05533047296322	0\\
2.0570067264678	-0.137245116335563\\
2.06205785721624	-0.273837165186425\\
2.06943576892644	-0.408039516127589\\
2.08929675843522	-0.668958964964492\\
2.10986779361193	-0.918927011514762\\
2.11878158314434	-1.04056814743937\\
2.12644897288635	-1.16016078810456\\
2.13238257186466	-1.27848257554586\\
2.1364047015709	-1.39577605183388\\
2.13849219770939	-1.51229704206501\\
2.13849194736881	-1.62881990515019\\
2.13640444930398	-1.74533930500719\\
2.1323693068553	-1.8626237323338\\
2.12643255571478	-1.9809346867782\\
2.11873840345059	-2.10052579589131\\
2.10979409247586	-2.22216123838891\\
2.0788605395382	-2.60129935536482\\
2.06926845609211	-2.73319796737464\\
2.06191577929676	-2.86749578258953\\
2.05698947007996	-3.00390816894217\\
2.05532648269354	-3.14114643882439\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
1.80052566719947	3.14061603491795\\
1.80361276629874	2.99510747921469\\
1.81285214237056	2.85152028326578\\
1.8260077449395	2.71205787238176\\
1.8421154637513	2.57745339100126\\
1.89113587604253	2.2005251382265\\
1.90442853282952	2.08181708916188\\
1.91547166568146	1.96573790127588\\
1.92396838736368	1.8515286170779\\
1.92965561182075	1.73843948541138\\
1.93254367297248	1.6263674949997\\
1.93253665611753	1.51427084326448\\
1.9296229967441	1.40207484274223\\
1.92391035833532	1.28910587149722\\
1.91545575975712	1.17469866199787\\
1.90434311526858	1.05873159098799\\
1.89112251834106	0.939970253043931\\
1.85931351487031	0.692951714353319\\
1.82621560066253	0.428398207656751\\
1.81311319602273	0.289264000129256\\
1.80382654087525	0.145475416485365\\
1.80068381879413	0\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
1.80068381879413	0\\
1.80382654087525	-0.145475416485365\\
1.81311319602273	-0.289264000129255\\
1.82621560066253	-0.428398207656751\\
1.85931351487031	-0.692951714353319\\
1.89112251834106	-0.939970253043932\\
1.90434311526858	-1.05873159098799\\
1.91545575975712	-1.17469866199787\\
1.92391035833532	-1.28910587149722\\
1.9296229967441	-1.40207484274223\\
1.93253665611753	-1.51427084326448\\
1.93254367297248	-1.6263674949997\\
1.92965561182075	-1.73843948541138\\
1.92396838736368	-1.8515286170779\\
1.91547166568146	-1.96573790127588\\
1.90442853282952	-2.08181708916188\\
1.89113587604253	-2.2005251382265\\
1.85928874810732	-2.44757607319391\\
1.8421154637513	-2.57745339100126\\
1.8260077449395	-2.71205787238176\\
1.81285214237056	-2.85152028326578\\
1.80361276629874	-2.99510747921469\\
1.80052566719947	-3.14061603491795\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
1.5223152322001	3.1391581074216\\
1.5295824539257	2.97695415986214\\
1.54844766650177	2.82033974439475\\
1.57399690692191	2.67386615051429\\
1.65620239321294	2.28574678648419\\
1.67857769140207	2.16827408889782\\
1.69748125507168	2.05473768825107\\
1.71276880166837	1.94439795696626\\
1.72421980919972	1.83580433713997\\
1.73186119376895	1.7289741467103\\
1.73565751272233	1.62269415484847\\
1.7356082805125	1.51674743125012\\
1.73172767986184	1.41064593836969\\
1.72400340404077	1.30345507292759\\
1.71243730548067	1.19516613076228\\
1.69717968965215	1.0843507168707\\
1.67815118751528	0.97074865973278\\
1.65576558552921	0.853426156995414\\
1.6305026485507	0.730581750094354\\
1.60293335956118	0.601731410738271\\
1.57539314499039	0.464324844950301\\
1.5498558224885	0.317999494830194\\
1.53126169577248	0.161881900721173\\
1.52443410580182	0\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
1.52443410580182	0\\
1.53126169577248	-0.161881900721173\\
1.5498558224885	-0.317999494830194\\
1.57539314499039	-0.464324844950301\\
1.60293335956118	-0.601731410738272\\
1.6305026485507	-0.730581750094354\\
1.65576558552921	-0.853426156995414\\
1.67815118751528	-0.970748659732781\\
1.69717968965215	-1.0843507168707\\
1.71243730548067	-1.19516613076228\\
1.72400340404077	-1.30345507292759\\
1.73172767986184	-1.41064593836969\\
1.7356082805125	-1.51674743125012\\
1.73565751272233	-1.62269415484847\\
1.73186119376895	-1.7289741467103\\
1.72421980919972	-1.83580433713997\\
1.71276880166837	-1.94439795696626\\
1.69748125507168	-2.05473768825107\\
1.67857769140207	-2.16827408889782\\
1.65620239321294	-2.28574678648419\\
1.57399690692191	-2.67386615051429\\
1.54844766650177	-2.82033974439475\\
1.5295824539257	-2.97695415986214\\
1.5223152322001	-3.1391581074216\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
1.19519072073934	3.13513700042826\\
1.21738604310693	2.93118051248284\\
1.26700244436797	2.75488552565539\\
1.31904966518331	2.60399374886105\\
1.36751426476021	2.46971394312741\\
1.41023608027433	2.34756052612123\\
1.44694788187872	2.23270618034873\\
1.47768324107579	2.1234243418276\\
1.50267544931986	2.01849096809822\\
1.52241223213018	1.91588998576308\\
1.53690763926914	1.81567236881824\\
1.54647904726736	1.71647625310631\\
1.55119728777124	1.61811466979547\\
1.55108163440442	1.52009016203977\\
1.54615900601255	1.42160093141303\\
1.53641711771044	1.3226267305834\\
1.52162475110494	1.22194242856571\\
1.50170035617771	1.11942410475238\\
1.47648307297443	1.01403685750084\\
1.44552420080595	0.904379374208758\\
1.40879371131097	0.789354638558573\\
1.36589737501675	0.666200033699052\\
1.31769066298545	0.531239412419245\\
1.26616288279501	0.379346143993314\\
1.21951452278282	0.202657824306638\\
1.19816120522115	0\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
1.19816120522115	0\\
1.21951452278282	-0.202657824306638\\
1.266162882795	-0.379346143993313\\
1.31769066298545	-0.531239412419245\\
1.36589737501675	-0.666200033699052\\
1.40879371131097	-0.789354638558573\\
1.44552420080595	-0.904379374208758\\
1.47648307297443	-1.01403685750084\\
1.50170035617771	-1.11942410475239\\
1.52162475110494	-1.22194242856571\\
1.53641711771044	-1.3226267305834\\
1.54615900601255	-1.42160093141303\\
1.55108163440442	-1.52009016203977\\
1.55119728777124	-1.61811466979547\\
1.54647904726736	-1.71647625310631\\
1.53690763926914	-1.81567236881824\\
1.52241223213018	-1.91588998576308\\
1.50267544931986	-2.01849096809822\\
1.47768324107579	-2.1234243418276\\
1.44694788187872	-2.23270618034873\\
1.41023608027433	-2.34756052612123\\
1.36751426476021	-2.4697139431274\\
1.31904966518331	-2.60399374886105\\
1.26700244436797	-2.75488552565539\\
1.21738604310693	-2.93118051248284\\
1.19519072073934	-3.13513700042826\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
0.601710676789918	3.04026871106512\\
0.859718419124767	2.76566094402145\\
0.988205061775818	2.60955625860914\\
1.08075723679702	2.48150101334145\\
1.15219344418307	2.36816632190832\\
1.2105957421751	2.26224215869578\\
1.25687640357417	2.16271044040993\\
1.29490641462941	2.0663080359399\\
1.32518629431975	1.97267870239388\\
1.34834521211267	1.88118277634143\\
1.36546125516451	1.7908064977791\\
1.37650399984275	1.70156987423781\\
1.38190438527152	1.61265394330179\\
1.38174468284248	1.52397240713061\\
1.37595167514182	1.43515397254025\\
1.36441143574643	1.34565823491764\\
1.34708508115363	1.25545861275771\\
1.32318415672499	1.16351702867646\\
1.29258577792879	1.06983856200291\\
1.25398758121658	0.973059392210989\\
1.20657848024287	0.872652159230975\\
1.14760643350467	0.76607266515545\\
1.07431119440887	0.651046270094779\\
0.979659546883845	0.521337229248693\\
0.846791564514294	0.361493316813026\\
0.500229517865399	0\\
};
\addplot [color=white!60!black, dotted, line width=2.0pt]
  table[row sep=crcr]{%
0.500229517865399	0\\
0.846791564514294	-0.361493316813026\\
0.979659546883844	-0.521337229248693\\
1.07431119440887	-0.651046270094779\\
1.14760643350467	-0.766072665155451\\
1.20657848024287	-0.872652159230974\\
1.25398758121658	-0.973059392210989\\
1.29258577792879	-1.06983856200291\\
1.32318415672499	-1.16351702867646\\
1.34708508115363	-1.25545861275771\\
1.36441143574643	-1.34565823491764\\
1.37595167514182	-1.43515397254025\\
1.38174468284248	-1.52397240713061\\
1.38190438527152	-1.61265394330179\\
1.37650399984275	-1.70156987423781\\
1.36546125516451	-1.7908064977791\\
1.34834521211267	-1.88118277634143\\
1.32518629431975	-1.97267870239388\\
1.29490641462942	-2.0663080359399\\
1.25687640357417	-2.16271044040993\\
1.2105957421751	-2.26224215869578\\
1.15219344418307	-2.36816632190832\\
1.08075723679702	-2.48150101334145\\
0.988205061775818	-2.60955625860914\\
0.859718419124767	-2.76566094402145\\
0.601710676789918	-3.04026871106512\\
};
\addlegendentry{imaginary time}

\end{axis}
\end{tikzpicture}%

